Three low-mass companions around aged stars discovered by TESS

We report the discovery of three transiting low-mass companions to aged stars: a brown dwarf (TOI-2336b) and two objects near the hydrogen burning mass limit (TOI-1608b and TOI-2521b). These three systems were first identified using data from the Transiting Exoplanet Survey Satellite (TESS). TOI-2336b has a radius of $1.05\pm 0.04\ R_J$, a mass of $69.9\pm 2.3\ M_J$ and an orbital period of 7.71 days. TOI-1608b has a radius of $1.21\pm 0.06\ R_J$, a mass of $90.7\pm 3.7\ M_J$ and an orbital period of 2.47 days. TOI-2521b has a radius of $1.01\pm 0.04\ R_J$, a mass of $77.5\pm 3.3\ M_J$ and an orbital period of 5.56 days. We found all these low-mass companions are inflated. We fitted a relation between radius, mass and incident flux using the sample of known transiting brown dwarfs and low-mass M dwarfs. We found a positive correlation between the flux and the radius for brown dwarfs and for low-mass stars that is weaker than the correlation observed for giant planets. We also found that TOI-1608 and TOI-2521 are very likely to be spin-orbit synchronized, leading to the unusually rapid rotation of the primary stars considering their evolutionary stages. Our estimates indicate that both systems have much shorter spin-orbit synchronization timescales compared to their ages. These systems provide valuable insights into the evolution of stellar systems with brown dwarf and low-mass stellar companions influenced by tidal effects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
